Learning Dual Convolutional Neural Networks for Low-Level Vision

In this paper, we propose a general dual convolutional neural network (DualCNN) for low-level vision problems, e.g., super-resolution, edge-preserving filtering, deraining and dehazing. These problems usually involve the estimation of two components of the target signals: structures and details. Motivated by this, our proposed DualCNN consists of two parallel branches, which respectively recovers the structures and details in an end-to-end manner. The recovered structures and details can generate the target signals according to the formation model for each particular application. The DualCNN is a flexible framework for low-level vision tasks and can be easily incorporated into existing CNNs. Experimental results show that the DualCNN can be effectively applied to numerous low-level vision tasks with favorable performance against the state-of-the-art methods.

==> figures/realrain/pos.txt <==
Image 1 1 wid 8
Red box 2.42 2.57
Cyan box 5.50, 3.92
Green box 7.00, 3.92


part1£º 1 5.29£¬ wid 2.04£¬ hei 3.20
part2£º 3.14 5.29£¬ wid 4.11£¬ hei 3.20
part3£º 7.35 5.29£¬ wid 1.65£¬ hei 3.20
